Multitask Prompted Training Enables Zero-Shot Task Generalization

Large language models have recently been shown to attain reasonable zero-shot generalization on a diverse set of tasks (Brown et al., 2020). It has been hypothesized that this is a consequence of implicit multitask learning in language models' pretraining (Radford et al., 2019). Can zero-shot generalization instead be directly induced by explicit multitask learning? To test this question at scale, we develop a system for easily mapping any natural language tasks into a human-readable prompted form. We convert a large set of supervised datasets, each with multiple prompts with diverse wording. These prompted datasets allow for benchmarking the ability of a model to perform completely held-out tasks. We fine-tune a pretrained encoder-decoder model (Raffel et al., 2020; Lester et al., 2021) on this multitask mixture covering a wide variety of tasks. The model attains strong zero-shot performance on several standard datasets, often outperforming models up to 16x its size. Further, our approach attains strong performance on a subset of tasks from the BIG-bench benchmark, outperforming models up to 6x its size. All trained models are available at https://github.com/bigscience-workshop/t-zero and all prompts are available at https://github.com/bigscience-workshop/promptsource.

==> scripts/D4.2.csv <==
HF_name,subset,task_by_convention,format,comment,seed_paper,september_check,do_train,train+,train++,do_eval,paper_eval,train_size,adjusted_train_size,D3_do_train,D3_do_eval,D3_adjusted_train_size,metric,multiple correct answer,Paper link,skip,Imported Task Name,imported category,input_length,draft knowledge,_human_skill,Human baseline,non_linguistic_knowledge,Domain,Reference
crows_pairs,,bias_and_fairness,cls,test set only; authors themselves acknowledge some problems,Eval WG,,,,,TRUE,TRUE,,,,,,,,,,,,,,,,,,
jigsaw_toxicity_pred,,bias_and_fairness,,current https://www.kaggle.com/c/jigsaw-toxic-comment-classification-challenge/data ; want https://www.kaggle.com/c/jigsaw-unintended-bias-in-toxicity-classification,Eval WG,,,,,TRUE,,,,,,,,,,,,,,,,,,,
super_glue,axg,bias_and_fairness,cls,test set only,,,,,,TRUE,TRUE,,,,,,,,,,,,,,,,,,
winogender,,bias_and_fairness,cls,also as axg in super_glue,Eval WG,,,,,TRUE,,,,,,,,,,,,,,,,,,,
winobias,,bias_and_fairness,cls,,Eval WG,,,,,TRUE,TRUE,,,,,,,,,,,,,,,,,,
super_glue,wsc.fixed,coreference,cls,,,,,,TRUE,TRUE,TRUE,554,0,TRUE,TRUE,554,accuracy,,https://arxiv.org/pdf/1905.00537.pdf,,superglue-wsc,cls/other,single sentence,,knowledge-? reading comprehension,,,,Levesque et al. 2012
winograd_wsc,wsc273,coreference,ext,,GPT,,,,,TRUE,,0,0,,,0,accuracy,,https://www.aaai.org/ocs/index.php/KR/KR12/paper/download/4492/4924,,,,,,,,,,Levesque et al. 2012
winogrande,winogrande_xl,coreference,ext,,GPT,TRUE,,,,TRUE,TRUE,40398,0,,,0,accuracy,,https://arxiv.org/pdf/1907.10641.pdf,,WinoGrande,qa/multiple-choice qa,,,knowledge-? reading comprehension,,,,Sakaguchi et al. 2020
winogrande,winogrande_debiased,coreference,ext,"""debiased"" = adversarially filtered",GPT,TRUE,,,,TRUE,,9248,0,,,0,accuracy,,https://arxiv.org/pdf/1907.10641.pdf,,WinoGrande,qa/multiple-choice qa,,,knowledge-? reading comprehension,,,,Sakaguchi et al. 2020
glue,cola,grammatical_acceptability,cls,to be replaced by blimp,,,,,,TRUE,,8551,0,,TRUE,0,accuracy;matthews_corrcoef,,https://arxiv.org/pdf/1805.12471.pdf,,glue-cola,cls/other,single sentence,,,,,,Warstadt et al. 2019
super_glue,cb,NLI,cls,,,TRUE,,,,TRUE,TRUE,250,0,,TRUE,0,mean_multiclass_f1;accuracy,,https://semanticsarchive.net/Archive/Tg3ZGI2M/Marneffe.pdf,,superglue-cb,cls/nli,sentence pair,,knowledge-neutral inference,,,,de Marneffe et al. 2019
super_glue,rte,NLI,cls,,,TRUE,,,,TRUE,TRUE,2490,0,,TRUE,0,accuracy,,https://arxiv.org/pdf/1905.00537.pdf,,superglue-rte,cls/nli,sentence pair,,knowledge modest inference,,,,Dagan et al. 2005; Bar-Haim et al. 2006 Giampiccolo et al. 2007; Bentivogli et al. 2009
anli,,NLI,cls,"In addition to accuracy, paper also evaluates on range of relaxed/strict and matched/unmatched settings and reports F scores for different answers",,,,,,TRUE,TRUE,162865,0,,TRUE,0,accuracy,,https://arxiv.org/abs/1910.14599,,anli,cls/nli,sentence pair,,knowledge modest inference,,,,Nie et al. 2020
hans,,NLI,cls,,,TRUE,,,,TRUE,,0,0,,TRUE,0,accuracy,,https://arxiv.org/pdf/1902.01007.pdf,,,,sentence pair,,syntax?,,,,McCoy et al. 2019
super_glue,axb,NLI,cls,test set only,,TRUE,,,,TRUE,,0,0,,,,,,,,,,,,,,,,
glue,mrpc,paraphrase,cls,,,,TRUE,TRUE,TRUE,TRUE,,3668,3668,TRUE,TRUE,3668,accuracy;f1_score,,https://www.microsoft.com/en-us/research/wp-content/uploads/2016/02/I05-50025B15D.pdf,,glue-mrpc,cls/paraphrase,,,paraphrase,,,,Dolan and Brockett 2005
glue,qqp,paraphrase,cls,,,,TRUE,TRUE,TRUE,TRUE,,363846,363846,TRUE,,363846,accuracy;f1_score,,https://aclanthology.org/I05-5002.pdf,,glue-qqp,cls/paraphrase,,,,,,,(link)
paws,labeled_final,paraphrase,cls,,,,TRUE,TRUE,TRUE,,,49401,49401,TRUE,,49401,,,,,paws,cls/paraphrase,,,,,,,Zhang et al. 2019
ai2_arc,ARC-Challenge,QA_closed_book,cls,,GPT,,,TRUE,TRUE,TRUE,,1119,0,TRUE,,1119,"accuracy_with_tie : For each question, a system receives 1 point if it
chooses the correct answer and 1/k if it reports a k-way tie
(i.e., chooses multiple answers) that includes the correct answer.",,https://arxiv.org/pdf/1803.05457.pdf,,ARC (chal.),qa/multiple-choice qa,,world,"nontrivial_comprehension; gradeschool level scientific knowledge: physical properties of materials, geology, biology, chemistry, astronomy, physics",NA,mid-intensive,,Clark et al. 2018
ai2_arc,ARC-Easy,QA_closed_book,cls,,GPT,,,TRUE,TRUE,TRUE,,2251,0,TRUE,,2251,"accuracy_with_tie: For each question, a system receives 1 point if it
chooses the correct answer and 1/k if it reports a k-way tie
(i.e., chooses multiple answers) that includes the correct answer.",,https://arxiv.org/pdf/1803.05457.pdf,,ARC (easy),Multiple choice,,world,"nontrivial_comprehension; gradeschool level scientific knowledge: physical properties of materials, geology, biology, chemistry, astronomy, physics",NA,mid-intensive,,
kilt_tasks,nq,QA_closed_book,gen,,GPT,TRUE,,,,TRUE,,87925,0,,TRUE,0,kilt-exact_match;average_accuracy_accross_answers,TRUE,https://direct.mit.edu/tacl/article/doi/10.1162/tacl_a_00276/43518/Natural-Questions-A-Benchmark-for-Question,,Natural Questions (open domain),,,,trivia,,intensive,,
kilt_tasks,hotpotqa,QA_closed_book,gen,recast as closed-book due to input length,self,,TRUE,TRUE,TRUE,,,88869,88869,,,,,,,,kilt hotpotqa,qa/closed-book qa,,,encyclopedia; multi-hop QA,,,,Yang et al. 2018
trivia_qa,unfiltered,QA_closed_book,gen,,GPT,TRUE,,TRUE,TRUE,TRUE,,87622,0,TRUE,,87622,exact_match;f1_over_words => wikipedia aliases are considered valid answers,TRUE,https://arxiv.org/pdf/1705.03551.pdf,,Trivia QA,,,,,,intensive,,
web_questions,,QA_closed_book,gen,"""supposed to be answerable by Freebase"" Check corpora deduplication with freebaseqa.",GPT,,,TRUE,TRUE,TRUE,,3778,0,TRUE,,3778,accuracy : they don't mention how they normalize across multiple correct answers,TRUE,https://aclanthology.org/D13-1160.pdf,,web questions,qa/closed-book qa,,,,,intensive,,Berant et al. 2013
wiki_qa,,QA_closed_book,cls,,CrossFit,,TRUE,TRUE,TRUE,,,20360,20360,,,,,,https://aclanthology.org/D15-1237.pdf,,wiki qa,cls/other,,,,,,,Yang et al. 2015
adversarial_qa,dbidaf,QA_extractive,ext,,,TRUE,TRUE,TRUE,TRUE,,,10000,10000,TRUE,,10000,,,https://aclanthology.org/2020.tacl-1.43/,,adversarialqa,qa/machine reading comprehension,,grade school,reading comprehension,78.5,,,Bartolo et al. 2020
adversarial_qa,dbert,QA_extractive,ext,,,TRUE,TRUE,TRUE,TRUE,,,10000,10000,TRUE,,10000,,,,,,,,grade school,reading comprehension,76.9,,,
adversarial_qa,droberta,QA_extractive,ext,,,TRUE,TRUE,TRUE,TRUE,,,10000,10000,TRUE,,10000,,,,,,,,grade school,reading comprehension,73.7,,,
coqa,,QA_extractive,ext,GPT-easy,GPT,,,,,TRUE,,7199,,,,,"macro_average_f1: for computing a model’s performance, each individual prediction is compared
against n human answers resulting in n F1 scores,
the maximum of which is chosen as the prediction’s
F1.For each question, we average out F1 across
these n sets, both for humans and models. In our
final evaluation, we use n = 4 human answers for
every question (the original answer and 3 additionally collected answers). The articles a, an and the
and punctuations are excluded in evaluation.",from the paper it seems it could contain multiple answers but the datasets has only one answer per question,https://arxiv.org/pdf/1808.07042.pdf,,,,,,,,,,
duorc,SelfRC,QA_extractive,ext,,TaskEmbed;CrossFit,,TRUE,TRUE,TRUE,,,60721,60721,,,,,,https://duorc.github.io/,,DuoRC,qa/machine reading comprehension,,,,,,Wikipedia/IMDB crowd,Saha et al. 2018
duorc,ParaphraseRC,QA_extractive,ext,,TaskEmbed;CrossFit,,TRUE,TRUE,TRUE,,,69524,69524,,,,,,https://arxiv.org/pdf/1804.07927.pdf,,DuoRC,paraphrased QA,,,,,,,Saha et al. 2018
ropes,,QA_extractive,ext,,,TRUE,TRUE,TRUE,TRUE,,,10924,10924,TRUE,,10924,,,https://arxiv.org/pdf/1908.05852.pdf,,ropes,Extractive QA,,grade school,cause_and_effect;nontrivial_comprehension; physical properties,89.0 (F1),modest,,Lin et al. 2019
squad_v2,,QA_extractive,ext,,GPT,,,TRUE,TRUE,TRUE,,130319,0,TRUE,,130319,exact_match;f1_score,TRUE,https://arxiv.org/pdf/1806.03822.pdf,,SQuAD 2.0,Extractive QA,,grade school,reading comprehension without overextension,89.5,,,Rajpurkar et al. 2018
super_glue,record,QA_extractive,ext,,,TRUE,,,TRUE,TRUE,,100730,0,TRUE,TRUE,100730,max_token_level_f1;exact_match,TRUE,https://arxiv.org/pdf/1810.12885.pdf,,superglue-record,qa/machine reading comprehension,,grade school,knowledge-? reading comprehension; cause_and_effect,91.69 (F1),,,Zhang et al. 2018
qa_srl,,QA_extractive,ext,"need non-naive metric (""If the predicted word is contained inside the annotated answer span it is considered a correct prediction.""); v2 not in HF https://aclanthology.org/P18-1191.pdf",Eval WG,,,,,TRUE,,6414,0,TRUE,TRUE,6414,accuracy,TRUE,https://dada.cs.washington.edu/qasrl/#page-top,,qa srl,other,,,semantic role,,neutral,,He et al. 2015
quac,,QA_extractive,ext,,GPT,,,,,TRUE,,11567,,,,,"average_maximum_f1;HEQ-Q;HEQ-D:  To make oracle human and system performance comparable,
given n references, we report the average of the
maximum F1 computed from each n − 1 subset
with respect to the heldout reference.",TRUE,https://arxiv.org/pdf/1808.07036.pdf,,,,,,dialogue,,,,
quoref,,QA_extractive,ext,,,TRUE,TRUE,TRUE,TRUE,,,19399,19399,TRUE,,19399,,,https://aclanthology.org/D19-1606.pdf,,Quoref,Extractive QA,,,,,,,Dasigi et al. 2019
tydiqa,,QA_extractive,ext,revisit: split?,Eval WG,,TRUE,TRUE,TRUE,,,9211,9211,,,,,,,,,,,,,,,,
drop,,QA_abstractive,gen,"nontrivial math; try history_690, it's pretty hard even when I have domain knowledge",GPT,TRUE,,,,TRUE,,,,,,,exact_match; macro_average_f1,TRUE,https://aclanthology.org/N19-1246.pdf,,DROP ,multi-hop quantitative reasoning; Abstractive QA,,,numerical,,,Wikipedia crowd,Dua et al. 2019
cos_e,v1.11,QA_multiple_choice,cls,"same as commonsense_qa but with (poorly sourced) human explanations; questionable ""commonsense"" lots of world knowledge",Vania,TRUE,TRUE,TRUE,TRUE,,,9741,9741,TRUE,,9741,,,,,cos e,other/generate explanation,,world,"general knowledge: physical properties of common objects, referents of object names, common cause and effect relationships, basic scientific knowledge",,,,Rajani et al. 2019
cosmos_qa,,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,25262,25262,TRUE,,25262,,,https://arxiv.org/pdf/1909.00277.pdf,,cosmos qa,qa/multiple-choice qa,,grade school,reading_comprehension: paraphrasing;  cause_and_effect; theory_of_mind,95,,,Huang et al. 2019
dream,,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,6116,6116,TRUE,,6116,,,,,dream,qa/multiple-choice qa,,,,,,,Sun et al. 2019
openbookqa,main,QA_multiple_choice,cls,interesting combo of pragmatics + scientific reasoning,GPT,,,TRUE,TRUE,TRUE,,4957,0,TRUE,TRUE,4957,"accuracy_with_tie : For each question, a system receives 1 point if it
chooses the correct answer and 1/k if it reports a k-way tie
(i.e., chooses multiple answers) that includes the correct answer.",,https://aclanthology.org/D18-1260.pdf,,openbookqa,qa/multiple-choice qa,,world,"pragmatics; scientific_knowledge: knowledge of scientific phenomena, knowledge of scientific words and definition",91.4,modest,,Mihaylov et al. 2018
qasc,,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,8134,8134,TRUE,,8134,,,https://arxiv.org/pdf/1910.11473.pdf,,qasc,qa/multiple-choice qa,,grade school,scientific reasoning; reading comprehension,93,given?,,Khot et al. 2020
quail,,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,10246,10246,TRUE,,10246,,,https://ojs.aaai.org//index.php/AAAI/article/view/6398,,quail,qa/multiple-choice qa,,grade school,reading comprehension; temporal order; causality; state,NA,,,Rogers et al. 2020
quarel,,QA_multiple_choice,cls,,CrossFit,,TRUE,TRUE,TRUE,,,1941,1941,,,,,,https://arxiv.org/pdf/1811.08048.pdf,,quarel,qa/multiple-choice qa,,grade school,"logical form; qualitative assessments of physical properties; understanding of effects of physical phenomena (friction, proximity and effects on perceived volume/luminance, etc.)",96.4,,,Tafjord et al. 2019a
quartz,,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,2696,2696,TRUE,,2696,,,https://aclanthology.org/D19-1608.pdf,,quartz-with knowledge,qa/multiple-choice qa,,grade school,reading comprehension; qualitative assessments of physical properties; effects of physical phenomena,95,given?,,Tafjord et al. 2019b
race,high,QA_multiple_choice,cls,GPT-hard,GPT,,,TRUE,TRUE,TRUE,,62445,0,TRUE,TRUE,62445,accuracy,,https://arxiv.org/pdf/1704.04683.pdff,,race-high,qa/multiple-choice qa,,,knowledge-neutral reading comprehension,,neutral,,Lai et al. 2017
race,middle,QA_multiple_choice,cls,,GPT,,,TRUE,TRUE,TRUE,,25421,0,TRUE,TRUE,25421,accuracy,,https://arxiv.org/pdf/1704.04683.pdf,,race-middle,qa/multiple-choice qa,,,knowledge-neutral reading comprehension,,neutral,,Lai et al. 2017
sciq,,QA_multiple_choice,cls,possibly closed-book,,TRUE,TRUE,TRUE,TRUE,,,11679,11679,TRUE,,11679,,,https://aclanthology.org/W17-4413.pdf,,sciq,qa/multiple-choice qa,,world,"scientific knowledge: physics, chemistry, biology; scientific definitions: meanings of scientific words",87.8,mid-intensive,,Welbl et al. 2017
social_i_qa,,QA_multiple_choice,cls,metric differ by prompt: 4-way classification cast as binary ,,TRUE,TRUE,TRUE,TRUE,TRUE,,33410,33410,TRUE,TRUE,33410,accuracy,,https://arxiv.org/pdf/1904.09728.pdf,,SIQA,qa/multiple-choice qa,,world,"social knowledge: cultural norms, social conventions, theory of mind",84.4,,,Sap et al. 2019
super_glue,boolq,QA_multiple_choice,cls,,,TRUE,,,TRUE,TRUE,,9427,0,TRUE,TRUE,9427,accuracy,,https://arxiv.org/pdf/1905.10044.pdf,,superglue-boolq,,,,knowledge-? reading comprehension,,neutral?,,
super_glue,multirc,QA_multiple_choice,cls,F1 over all answer options. See paper p. 259 for defintion,,TRUE,,,TRUE,TRUE,,27243,0,TRUE,TRUE,27243,f1_over_all_options;exact_match,,https://aclanthology.org/N18-1023.pdf,,superglue-multirc,qa/multiple-choice qa,,,knowledge-? reading comprehension,,neutral?,,Khashabi et al. 2018
wiki_hop,original,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,43738,43738,TRUE,,43738,,,https://transacl.org/ojs/index.php/tacl/article/viewFile/1325/299,,WikiHop (Welbl et al. 2018),multi-hop QA,,,,,,Wikipedia KB,
wiqa,,QA_multiple_choice,cls,,,TRUE,TRUE,TRUE,TRUE,,,29808,29808,TRUE,,29808,,,,,wiqa,qa/multiple-choice qa,,,cause_and_effect,,,,Tandon et al. 2019
circa,,QA_multiple_choice,cls,revisit: prompts,,,,,,TRUE,,34268,0,,TRUE,0,mean_multiclass_f1;accuracy,,https://arxiv.org/pdf/2010.03450.pdf,,circa,cls/other,,grade school,pragmatics: gricean maxim of quantity and quality,NA,,,Louis et al. 2020
mc_taco,,QA_multiple_choice,cls,no train set; variable number of answer_chocies; eval in paper is over set of possible candidates;,,,,,,TRUE,,0,0,,TRUE,0,exact_match; f1_score,,https://arxiv.org/pdf/1909.03065.pdf,,mc taco,qa/binary,,grade school,"temporal cognition; event sequence, event duration, frequency, typical durations",87.1 (F1),,,Zhou et al. 2019
piqa,,QA_multiple_choice,cls,,GPT,,,TRUE,TRUE,TRUE,,16113,0,TRUE,,16113,accuracy,,https://arxiv.org/pdf/1911.11641.pdf,,PIQA,Multiple choice,,world,"physical_cognition: physical properties of materials, cause and effect of altering different properties",94.9,,,Bisk et al. 2020
amazon_polarity,,sentiment,cls,,,TRUE,TRUE,TRUE,TRUE,,,3600000,500000,TRUE,,500000,,,https://cs.stanford.edu/people/jure/pubs/reviews-recsys13.pdf,,amazon polarity,cls/sentiment analysis,,,,,,,McAuley and Leskovec 2013
app_reviews,,sentiment,cls,,,TRUE,TRUE,TRUE,TRUE,,,288065,288065,TRUE,,288065,,,,,app reviews,other/regression,,,,,,,Missing
imdb,,sentiment,cls,,,TRUE,TRUE,TRUE,TRUE,,,25000,25000,TRUE,,25000,,,,,imdb,cls/sentiment analysis,,,no dev set,,,,Maas et al. 2011
rotten_tomatoes,,sentiment,cls,,,TRUE,TRUE,TRUE,TRUE,,,8530,8530,TRUE,,8530,,,,,rotten tomatoes,cls/sentiment analysis,,,,,,,Pang and Lee 2005
yelp_review_full,,sentiment,cls,no dev set,,TRUE,TRUE,TRUE,TRUE,,,650000,500000,TRUE,,500000,,,,,yelp review full,other/regression,,,,,,,Zhang et al. 2015; (link)
super_glue,copa,sentence_completion,cls,,,TRUE,,,TRUE,TRUE,TRUE,400,0,TRUE,TRUE,400,accuracy,,http://commonsensereasoning.org/2011/papers/Roemmele.pdf,,superglue-copa,qa/multiple-choice qa,,grade school,"causal cognition; social-knowledge: cultural norms, conventions",NA,modest,,Gordon et al. 2012
story_cloze,2016,sentence_completion,cls,custom dataloader,GPT,,,,,TRUE,TRUE,,0,,TRUE,0,accuracy,,https://arxiv.org/pdf/1604.01696.pdf,,,,,,,1,,,
hellaswag,,sentence_completion,cls,,GPT,,,TRUE,TRUE,TRUE,TRUE,39905,0,TRUE,,39905,accuracy,,https://arxiv.org/pdf/1905.07830.pdf,,hellaswag,qa/multiple-choice qa,,,,95.6,,,Zellers et al. 2019
common_gen,,structure_to_text,gen,,,TRUE,TRUE,TRUE,TRUE,,,67389,67389,TRUE,,67389,,,,,common gen,other,,,,,,,Lin et al. 2020b
wiki_bio,,structure_to_text,gen,,,TRUE,TRUE,TRUE,TRUE,,,582659,500000,TRUE,,500000,,,,,wiki bio,cg/other,,,,,,,Lebret et al. 2016
cnn_dailymail,3.0.0,summarization,gen,,,TRUE,TRUE,TRUE,TRUE,,,287113,287113,TRUE,,287113,,,,,,,,,,,,,
gigaword,,summarization,gen,,,TRUE,TRUE,TRUE,TRUE,,,3803957,500000,TRUE,,500000,,,,,gigaword,cg/summarization,,,,,,,Napoles et al. 2012
multi_news,,summarization,gen,,CrossFit,,TRUE,TRUE,TRUE,,,44972,44972,,,,,,,,multi news,cg/summarization,,,,,,,Fabbri et al. 2019
samsum,,summarization,gen,,CrossFit,,TRUE,TRUE,TRUE,,,14732,14732,,,,,,,,samsum,cg/summarization,,,,,,,Gliwa et al. 2019
xsum,,summarization,gen,,,TRUE,TRUE,TRUE,TRUE,TRUE,,204045,204045,TRUE,TRUE,204045,rouge,,https://arxiv.org/pdf/1808.08745.pdf,,xsum,cg/summarization,,,,,,,Narayan et al. 2018
ag_news,,topic_classification,cls,,,TRUE,TRUE,TRUE,TRUE,,,120000,120000,TRUE,,120000,,,http://groups.di.unipi.it/~gulli/AG_corpus_of_news_articles.html,,ag news,cls/topic,,,,,,,Gulli (link)
dbpedia_14,,topic_classification,cls,,,TRUE,TRUE,TRUE,TRUE,,,560000,500000,TRUE,,500000,,,https://svn.aksw.org/papers/2013/SWJ_DBpedia/public.pdf,,dbpedia 14,cls/topic,,,,,,,Lehmann et al. 2015
trec,,topic_classification,cls,,,TRUE,TRUE,TRUE,TRUE,,,5452,5452,TRUE,,5452,,,https://trec.nist.gov/data/qa.html,,trec,cls/other,,,,,,,Li and Roth 2002; Hovy et al. 2001
super_glue,wic,word_sense_disambiguation,cls,,,TRUE,,,TRUE,TRUE,TRUE,5428,0,TRUE,TRUE,5428,accuracy,,https://arxiv.org/pdf/1808.09121.pdf,,superglue-wic,cls/other,,,lexical_knowledge,,,,Pilehvar and Camacho-Collados 2019
Staging Area,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
lambada,,LM,gen,revisit: story or cloze or coref? trivial cloze prompt; training set is just unlabeled corpora; GPT task,GPT,,,,,TRUE,,0,0,,TRUE,0,accuracy;perplexity;median_rank,,https://arxiv.org/pdf/1606.06031.pdf,,,,,,,,,,
Would Include but not in HF or some other practical limitations,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
definite_pronoun_resolution,,coreference,,todo: download error,,,,,,,,,,,,,,,,,deﬁnite pronoun resolution,other,,,,,,,Rahman and Ng 2012
jeopardy,,closed-book qa,gen,sporadic download error,CrossFit,,,,,,,,,,,,,,,promptsource download error,jeopardy,qa/closed-book qa,,,,,,,(link)
blimp,,,cls,no prompts yet; collapse subsets,,,,,,,,,0,,,0,,,,,,,,,,,,,
Hendrycks et al. 2021,,,,https://arxiv.org/abs/2009.03300v3,,,,,,,,,,,,,,,,,,,,,,,,,
Multi-Turn Dialogue Reasoning,,,,https://aclanthology.org/2020.acl-main.130.pdf,Vania,,,,,,,7088,,,,,,,,,,,,,,,,,
Argument Reasoning Comprehension Task,,,,https://aclanthology.org/N18-1175.pdf,Vania,,,,,,,1211,,,,,,,,,,,,,,,,,
MCScript,,,,https://aclanthology.org/L18-1564.pdf,Vania,,,,,,,14191,,,,,,,,,,,,,,,,,
narrativeqa,,,,very long input sequence,,,,,,,,,,,,,,,,skip for experiment D3: very long input sequence,NarQA,Abstractive QA,,,,,,,
newsqa,,,,download error,TaskEmbed,,,,,,,,,,,,,,,promptsource download error,NewsQA,Extractive QA,,,,,,,Trischler et al. 2017
eli5,,,,dataset split error,CrossFit,,,,,,,,,,,,,,https://facebookresearch.github.io/ELI5/explore.html,skip: HF datasets error the split field is used for subsets,eli5-askh,qa/long-form qa,,,possibly knowledge-neutral,,,,Fan et al. 2019
Maybe Reconsider,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
zest,,,,its original task is quite complex (need to provide a decision function); should be held-out eval only,self,,,,,,,,,,,,,,,,,,,,,,,,
swag,,story_completion,cls,revisit whether this should be considered as a variant of NLI,,,,,,,,73546,0,TRUE,,73546,,,,,swag,qa/multiple-choice qa,,,,,,,Zellers et al. 2018
codah,codah,story_completion,cls,a variant of swag revisit whether this should be considered as a variant of NLI,,,,,,,,2776,0,TRUE,,2776,,,,,codah,qa/multiple-choice qa,,,,,,,Chen et al. 2019
wiki_auto,,,,revisit: lots of duplicate simplified text; novel generative task could be very challenging,CrossFit,,,,,,,,,,,,,,,no prompt yet,wiki auto,cls/other,,,text simplification,,,,Jiang et al. 2020
proto_qa,,,gen,"generate prototypical concepts, kinda niche format with multiple correct answers",CrossFit,,,,,,,,,,,,,,,no prompt yet,proto qa,other,,,,,,,Boratko et al. 2020
empathetic_dialogues,,,,generation? classification?,CrossFit,,,,,,,,,,,,,,https://arxiv.org/pdf/1811.00207.pdf,no prompt yet,empathetic dialogues,cg/dialogue,,,,,,,Rashkin et al. 2019
qed,,,,uses held-out Natural Questions,,,,,,,,,,,,,,,,,,,,,,,,,
kilt_tasks,aidayago2,,,,,,,,,,,,,,,,,,,no prompt yet,kilt ay2,other/entity linking,,,encyclopedia,,,,Hoffart et al. 2011
kilt_tasks,wow,,,,,,,,,,,,,,,,,,,no prompt yet,kilt wow,cg/dialogue,,,encyclopedia,,,,Dinan et al. 2019
lama,conceptnet,,,,,,,,,,,,,,,,,,,no prompt yet,lama-conceptnet,qa/closed-book qa,,,encyclopedia,,,,Petroni et al. 2019 2020
lama,google_re,,,,,,,,,,,,,,,,,,,no prompt yet,lama-google re,qa/closed-book qa,,,encyclopedia,,,,Petroni et al. 2019 2020
lama,squad,,,,,,,,,,,,,,,,,,,no prompt yet,lama-squad,qa/closed-book qa,,,encyclopedia,,,,Petroni et al. 2019 2020
lama,trex,,,,,,,,,,,,,,,,,,,no prompt yet,lama-trex,qa/closed-book qa,,,encyclopedia,,,,Petroni et al. 2019 2020
limit,,physical cognition,,,,,,,,,,,,,,,,,https://aclanthology.org/2020.findings-emnlp.88.pdf,label errors in dataset itself? also no validation set otherwise well motivated by semantic theories,limit,other,,,physical semantic repr.,,,,Manotas et al. 2020
kilt_tasks,fever,,,revisit whether this should be considered as a variant of NLI,,,,,,,,,,,,,,,,temporary skip: prompts available in non-benchmark standalone dataset,kilt fever,cls/fact checking,,,encyclopedia,,,,Thorne et al. 2018
Skipped,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
fever,v2.0,closed-book qa/fact checking,,also in KILT,,,,,,,,,,,,,,,,skip: awkward prompts as closed-book qa,FEVER,,,,,,,,
hotpot_qa,distractor,,,also in KILT,,,,,,,,,,,,,,,,skip for experiment D3: very long input sequence,Hotpot QA,,,,,,,,
hotpot_qa,fullwiki,,,also in KILT,,,,,,,,,,,,,,,,skip for experiment D3: very long input sequence,Hotpot QA,,,,,,,,
emo,,sentiment,cls,skip: offensive and ungrammatical text,,merged,,,,,,30160,0,TRUE,TRUE,30160,precision;recall;F1,,https://aclanthology.org/S19-2005.pdf,skip: offensive and ungrammatical text,emo,cls/emotion,,,,,,,Chatterjee et al. 2019
freebase_qa,,QA_closed_book,gen,"need to be held out because web_questions is ""supposed to be answerable by Freebase""",,,,,,,,20358,0,TRUE,,20358,,,,,freebase qa,qa/closed-book qa,,,,,intensive,,Jiang et al. 2019
aqua_rat,,,,,,,,,,,,,,,,,,,https://arxiv.org/abs/1705.04146,skip: nontrivial math,aqua rat,qa/multiple-choice qa,,,nontrivial math,,,,Ling et al. 2017
math_qa,,,,,,,,,,,,,,,,,,,,skip: nontrivial math,math qa,qa/multiple-choice qa,,,nontrivial math,,,,Amini et al. 2019
numer_sense,,,,,,,,,,,,,,,,,,,,skip: closed-book trivia ,numer sense,qa/closed-book qa,,,numerical knowledge,,,,Lin et al. 2020a
squad_adversarial,,,,,,,,,,,,,,,,,,,,validation set only,,,,,,,,,
squadshifts,,,,,,,,,,,,,,,,,,,,test set only,,,,,,,,,
sms_spam,,,,,,,,,,,,,,,,,,,,skip: unclean corpus and likely harmful content,sms spam,cls/other,,,,,,,Almeida et al. 2011
search_qa,,,,,,,,,,,,,,,,,,,,skip: seems like a very unclean corpus,search qa,qa/closed-book qa,,,,,,,Dunn et al. 2017
kilt_tasks,trex,,,,,,,,,,,,,,,,,,,skip: non-natural language,kilt trex,qa/closed-book qa,,,encyclopedia,,,,Elsahar et al. 2018
kilt_tasks,structured_zeroshot,,,,,,,,,,,,,,,,,,,skip: non-natural language,kilt zsre,qa/closed-book qa,,,encyclopedia,,,,Levy et al. 2017
spider,,,,,,,,,,,,,,,,,,,,skip: non-natural language,spider,cg/other,,,,,,,Yu et al. 2018
wikisql,,,,,,,,,,,,,,,,,,,,skip: non-natural language,wikisql,cg/other,,,,,,,Zhong et al. 2017
com_qa,,,,,CrossFit,,,,,,,,,,,,,,https://arxiv.org/pdf/1809.09528.pdf,skip: non-human language: URL,ComQA (Abujabal et al. 2019),factoid QA w/ paraphrases,,,,,,snippets WikiAnswers,
climate_fever,,,,revisit whether this should be considered as a variant of NLI,,,,,,,,,,,,,,,,skip: no train set,climate fever,cls/fact checking,,,,,,,Diggelmann et al. 2020
art,,,,,,,,,,,,,,,,,,,https://arxiv.org/pdf/1908.05739.pdf,skip: NLI reserved for generalization studies (although this one is not a traditionally defined NLI),art (abductive nli),other,,,,,,,Bhagavatula et al. 2020
glue,mnli,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,glue-mnli,cls/nli,,,,,,,Williams et al. 2018
glue,qnli,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,glue-qnli,cls/nli,,,,,,,Rajpurkar et al. 2016
glue,rte,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,glue-rte,cls/nli,,,,,,,Dagan et al. 2005; Bar-Haim et al. 2006 Giampiccolo et al. 2007; Bentivogli et al. 2009
glue,wnli,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,glue-wnli,cls/nli,,,,,,,Levesque et al. 2012
,,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,scitail,cls/nli,,,,,,,Khot et al. 2018
,,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,sick,cls/nli,,,,,,,Marelli et al. 2014
,,classification_NLI,,,,,,,,,,,,,,,,,,skip: NLI reserved for generalization studies,SNLI (Bowman et al. 2015),NLI,,,,,,misc.,
aeslc,,,,summarization by email subject line,,,,,,,,,,,,,,,https://arxiv.org/abs/1906.03497,skip: niche task,aeslc,cg/summarization,,,generation,,,,Zhang and Tetreault 2019
onestop_english,,,,,,,,,,,,,,,,,,,https://aclanthology.org/W18-0535.pdf,skip: niche task: classify curriculum diffculty,onestop english,cls/other,,,,,,,Vajjala and Luˇci´c 2018
mocha,,,,,,,,,,,,,,,,,,,,skip: model generated text,mocha,other/regression,,,,,,,Chen et al. 2020a
commonsense_qa,,,,duplicate with cos_e,Vania,,,,,,,9741,,,,,,,https://arxiv.org/pdf/1811.00937.pdf,,Commonsense QA,qa/multiple-choice qa,,world,"general knowledge: physical properties of common objects, referents of object names, common cause and effect relationships, basic scientific knowledge",88.9,,,Talmor et al. 2019
,,,,,,,,,,,,,,,,,,,,skip: maybe harmful content from Twitter,emotion,cls/emotion,,,,,,,Saravia et al. 2018
,,,,the authors themselves seem to have renounced their own work,,,,,,,,,,,,,,,https://github.com/nyu-mll/crows-pairs,skip: harmful content,crows pairs,other,,,,,,,Nangia et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-directed vs generalized,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-disability,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-gender,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-national origin,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-race,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-religion,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,ethos-sexual orientation,cls/hate speech detection,,,,,,,Mollas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,hate speech offensive,cls/hate speech detection,,,,,,,Davidson et al. 2017
,,,,,,,,,,,,,,,,,,,,skip: harmful content,hate speech18,cls/hate speech detection,,,,,,,de Gibert et al. 2018
,,,,,,,,,,,,,,,,,,,,skip: harmful content,hatexplain,cls/hate speech detection,,,,,,,Mathew et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,reddit tifu-title,cg/summarization,,,,,,,Kim et al. 2019
,,,,,,,,,,,,,,,,,,,,skip: harmful content,reddit tifu-tldr,cg/summarization,,,,,,,Kim et al. 2019
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-emoji,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-emotion,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-hate,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-irony,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-offensive,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-sentiment,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-stance abortion,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-stance atheism,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-stance climate,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-stance feminist,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet eval-stance hillary,cls/emotion,,,,,,,Barbieri et al. 2020
,,,,,,,,,,,,,,,,,,,,skip: harmful content,tweet qa,qa/machine reading comprehension,,,,,,,Xiong et al. 2019
yelp_polarity,,,,,,,,,,,,,,,,,,,,skip: duplicate with yelp_review_full,yelp polarity,cls/sentiment analysis,,,,,,,Zhang et al. 2015; (link)
quora,,,,,,,,,,,,,,,,,,,https://quoradata.quora.com/First-Quora-Dataset-Release-Question-Pairs,skip: duplicate under GLUE,QQP,paraphrase identiﬁcation,,,,,,social QA,Iyer et al. 2017
squad,,,,,,,,,,,,,,,,,,,,skip: duplicate under Squad 2.0,SQuAD 1.1,Extractive QA,,,,,,,
yahoo_answers_topics,,,,,,,,,,,,,,,,,,,,skip for early experiments: unclean corpus,yahoo answers topics,cls/topic,,,,,,,(link)
tab_fact,,,,,,,,,,,,,,,,,,,,skip for early experiments: tabular data,tab fact,cls/fact checking,,,,,,,Chen et al. 2020b
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-anaphor gender agreement,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-anaphor number agreement,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-determiner noun agreement with adj irregular 1,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-ellipsis n bar 1,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-ellipsis n bar 2,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-existential there quantiﬁers 1,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-irregular past participle adjectives,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-sentential negation npi licensor present,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-sentential negation npi scope,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: revisit if we want to include a large number of ungrammatical sentences in our training data,blimp-wh questions object gap,other/linguistic phenomenon,,,syntax,,,,Warstadt et al. 2020
poem_sentiment,,,,,,,,,,,,,,,,,,,,skip for early experiments: poetry domain,poem sentiment,cls/sentiment analysis,,,creativity,,,,Sheng and Uthus 2020
acronym_identification,,,,,,,,,,,,,,,,,,,https://arxiv.org/pdf/2010.14678.pdf,skip for early experiments: niche/hard task,acronym identiﬁcation,other,,,,,,,Pouran Ben Veyseh et al. 2020
google_wellformed_query,,,,revisit whether to exclude fine-grain regression tasks,,,,,,,,,,,,,,,,skip for early experiments: niche/hard task,google wellformed query,cls/other,,,,,,,Faruqui and Das 2018
liar,,,,revisit whether to exclude fine-grain regression tasks,,,,,,,,,,,,,,,,skip for early experiments: niche/hard task,liar,cls/fact checking,,,,,,,Wang 2017
,,,,,,,,,,,,,,,,,,,,skip for early experiments: niche/hard task,break-QDMR-high-level,other,,,semantic representation,,,,Wolfson et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: niche/hard task,crawl domain,other,,,,,,,Zhang et al. 2020
discovery,discovery,,,,,,,,,,,,,,,,,,,skip for early experiments: niche task no cannonical answer,discovery,cls/other,,,generative-ish,,,,Sileo et al. 2019
wiki_split,,,,,,,,,,,,,,,,,,,,skip for early experiments: niche task,wiki split,cg/other,,,,,,,Botha et al. 2018
,,,,,,,,,,,,,,,,,,,,skip for early experiments: multilingual,aslg pc12,other,,,,,,,Othman and Jemni 2012
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,CCG (Hockenmaier and Steedman 2007),CCG supertagging,,,syntax,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,Chunk (Tjong Kim Sang and Buchholz 2000),syntactic chunking,,,syntax,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,Conj (Ficler and Goldberg 2016),conjunct identiﬁcation,,,syntax,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,GED (Yannakoudakis et al. 2011),grammatical error detection,,,syntax,,,misc.,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,GGParent (Liu et al. 2019a),syntactic tagging,,,syntax,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,GParent (Liu et al. 2019a),syntactic tagging,,,syntax,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,NER (Tjong Kim Sang and De Meulder 2003),named entity recognition,,,,,,news,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,Parent (Liu et al. 2019a),syntactic tagging,,,syntax; constituency,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,POS-EWT (Silveira et al. 2014),part-of-speech tagging,,,syntax,,,Web Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,POS-PTB (Marcus et al. 1993),part-of-speech tagging,,,syntax,,,Penn Treebank,
,,,,,,,,,,,,,,,,,,,,skip for early experiments: input token/span classification less straightforward for a generative LM,ST (Bjerva et al. 2016),semantic tagging,,,,,,Groningen Meaning Bank,
financial_phrasebank,,,,,,,,,,,,,,,,,,,,skip for early experiments: financial domain,ﬁnancial phrasebank,cls/sentiment analysis,,,,,,,Malo et al. 2014
health_fact,,,,,,,,,,,,,,,,,,,,skip for early experiments: biomedical domain,health fact,cls/fact checking,,,,,,,Kotonya and Toni 2020
,,,,,,,,,,,,,,,,,,,http://www.sciencedirect.com/science/article/pii/S1532046412000615,skip for early experiments: biomedical domain,ade corpus v2-classiﬁcation,cls/other,,,,,,,Gurulingappa et al. 2012
,,,,,,,,,,,,,,,,,,,,skip for early experiments: biomedical domain,ade corpus v2-dosage,other/slot ﬁlling,,,,,,,Gurulingappa et al. 2012
,,,,,,,,,,,,,,,,,,,,skip for early experiments: biomedical domain,ade corpus v2-effect,other/slot ﬁlling,,,,,,,Gurulingappa et al. 2012
,,,,,,,,,,,,,,,,,,,,skip for early experiments: biomedical domain,biomrc,qa/machine reading comprehension,,,,,,,Pappas et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: biomedical domain,medical questions pairs,cls/paraphrase,,,,,,,McCreery et al. 2020
scicite,,,,,,,,,,,,,,,,,,,,skip for early experiments: academic domain + niche/hard task,scicite,cls/other,,,,,,,Cohan et al. 2019
,,,,,,,,,,,,,,,,,,,,skip for early experiments: abstract semantic representations,break-QDMR,other,,,logical form,,,,Wolfson et al. 2020
,,,,,,,,,,,,,,,,,,,,skip for early experiments: abstract semantic representations,e2e nlg cleaned,other,,,,,,,Duˇsek et al. 2020 2019
glue,sst2,,,,,,,,,,,,,,,,,,,revisit: very short and often ill-formed movie reviews,glue-sst2,cls/sentiment analysis,,,,,,,Socher et al. 2013
glue,stsb,fine-grain regression,,,,,,,,,,,,,,,,,,revisit whether to exclude fine-grain regression tasks,glue-stsb,semantic similarity,,,,,,misc.,
,,,,,,,,,,,,,,,,,,,,double check: subset missing from HF datasets,squad-no context,qa/closed-book qa,,,,,,,Rajpurkar et al. 2016
,,,,,,,,,,,,,,,,,,,,double check: subset missing from HF datasets,squad-with context,qa/machine reading comprehension,,,,,,,Rajpurkar et al. 2016
,,,,contrast sets,,,,,,,,,,,,,,,https://arxiv.org/pdf/2004.02709.pdf,double check: missing from HF datasets,BoolQ-CS,Binary yes/no,,,,,,,
,,,,,,,,,,,,,,,,,,,https://aclanthology.org/C16-1236.pdf,double check: missing from HF datasets,CQ (Bao et al. 2016),knowledge-based QA,,,,,,snippets web queries/KB,
,,,,contrast sets,,,,,,,,,,,,,,,https://arxiv.org/pdf/2004.02709.pdf,double check: missing from HF datasets,DROP-CS,Abstractive QA,,,,,,,
,,,,,,,,,,,,,,,,,,,https://aclanthology.org/D13-1020.pdf,double check: missing from HF datasets,MCTest,Multiple choice,,,,,,,
,,,,,,,,,,,,,,,,,,,,double check: missing from HF datasets,MRPC (Dolan and Brockett 2005),paraphrase identiﬁcation,,,,,,news,
,,,,"""naturally perturbed"" version of BoolQ",,,,,,,,,,,,,,,https://arxiv.org/pdf/2004.04849.pdf,double check: missing from HF datasets,NP-BoolQ,Binary yes/no,,,,,,,
,,,,,,,,,,,,,,,,,,,https://aclanthology.org/D19-1608.pdf,double check: missing from HF datasets,quartz-no knowledge,qa/multiple-choice qa,,,,,,,Tafjord et al. 2019b
,,,,contrast sets,,,,,,,,,,,,,,,https://arxiv.org/pdf/2004.02709.pdf,double check: missing from HF datasets,Quoref-CS,Extractive QA,,,,,,,
,,,,contrast sets,,,,,,,,,,,,,,,https://arxiv.org/pdf/2004.02709.pdf,double check: missing from HF datasets,ROPES-CS,Extractive QA,,,,,,,

==> scripts/D4.csv <==
HF_name,subset,task_by_convention,format,input_length,_human_skill,comment,seed_paper,september_check,do_train,do_eval
super_glue,wsc.fixed,coreference,cls,single sentence,knowledge-? reading comprehension,,,,,TRUE
winograd_wsc,wsc273,coreference,ext,,,,GPT,,,TRUE
winogrande,winogrande_xl,coreference,ext,,knowledge-? reading comprehension,,GPT,TRUE,,TRUE
winogrande,winogrande_debiased,coreference,ext,,knowledge-? reading comprehension,"""debiased"" = adversarially filtered",GPT,TRUE,,TRUE
glue,cola,grammatical_acceptability,cls,single sentence,,includes semantic acceptability too; to be replaced by blimp,,,,TRUE
super_glue,cb,NLI,cls,sentence pair,knowledge-neutral inference,"""for multi-class F1 we compute the unweighted average of the F1 per class.""",,TRUE,,TRUE
super_glue,rte,NLI,cls,sentence pair,knowledge modest inference,,,TRUE,,TRUE
anli,,NLI,cls,sentence pair,knowledge modest inference,"In addition to accuracy, paper also evaluates on range of relaxed/strict and matched/unmatched settings and reports F scores for different answers",,,,TRUE
hans,,NLI,cls,sentence pair,syntax?,,,TRUE,,TRUE
glue,mrpc,paraphrase,cls,,paraphrase,,,,TRUE,TRUE
glue,qqp,paraphrase,cls,,,,,,TRUE,TRUE
paws,,paraphrase,cls,,,,,,TRUE,
ai2_arc,ARC-Challenge,QA_closed_book,cls,,nontrivial_comprehension,,GPT,,,TRUE
ai2_arc,ARC-Easy,QA_closed_book,cls,,,,GPT,,,TRUE
kilt_tasks,nq,QA_closed_book,gen,,trivia,,GPT,TRUE,,TRUE
kilt_tasks,hotpotqa,QA_closed_book,gen,,encyclopedia; multi-hop QA,recast as closed-book due to input length,self,,TRUE,
trivia_qa,rc,QA_closed_book,gen,,,,GPT,TRUE,,TRUE
web_questions,,QA_closed_book,gen,,,"""supposed to be answerable by Freebase"" Check corpora deduplication with freebaseqa.",GPT,,,TRUE
wiki_qa,,QA_closed_book,cls,,,,CrossFit,,TRUE,
adversarial_qa,dbidaf,QA_extractive,ext,,,,,TRUE,TRUE,
adversarial_qa,dbert,QA_extractive,ext,,,,,TRUE,TRUE,
adversarial_qa,droberta,QA_extractive,ext,,,,,TRUE,TRUE,
coqa,,QA_extractive,ext,,,GPT-easy,GPT,,,TRUE
duorc,SelfRC,QA_extractive,ext,,,,TaskEmbed;CrossFit,,TRUE,
duorc,ParaphraseRC,QA_extractive,ext,,,,TaskEmbed;CrossFit,,TRUE,
ropes,,QA_extractive,ext,,cause_and_effect;nontrivial_comprehension,,,TRUE,TRUE,
squad_v2,,QA_extractive,ext,,,,GPT,,,TRUE
super_glue,record,QA_extractive,ext,,knowledge-? reading comprehension,,,TRUE,,TRUE
qa_srl,,QA_extractive,ext,,semantic role,"need non-naive metric (""If the predicted word is contained inside the annotated answer span it is considered a correct prediction.""); v2 not in HF https://aclanthology.org/P18-1191.pdf",Eval WG,,,TRUE
quac,,QA_extractive,ext,,dialogue,,GPT,,,TRUE
quoref,,QA_extractive,ext,,,,,TRUE,TRUE,
tydiqa,,QA_extractive,ext,,,,Eval WG,,TRUE,
drop,,QA_generative,gen,,numerical,"nontrivial math; try history_690, it's pretty hard even when I have domain knowledge",GPT,TRUE,,TRUE
cos_e,,QA_multiple_choice,cls,,,"same as commonsense_qa but with (poorly sourced) human explanations; questionable ""commonsense"" lots of world knowledge",Vania,TRUE,TRUE,
cosmos_qa,,QA_multiple_choice,cls,,,,,TRUE,TRUE,
dream,,QA_multiple_choice,cls,,,,,TRUE,TRUE,
openbookqa,main,QA_multiple_choice,cls,,pragmatics,interesting combo of pragmatics + scientific reasoning,GPT,,,TRUE
qasc,,QA_multiple_choice,cls,,,,,TRUE,TRUE,
quail,,QA_multiple_choice,cls,,,,,TRUE,TRUE,
quarel,,QA_multiple_choice,cls,,logical form,,CrossFit,,TRUE,
quartz,,QA_multiple_choice,cls,,,,,TRUE,TRUE,
race,high,QA_multiple_choice,cls,,knowledge-neutral reading comprehension,GPT-hard,GPT,,,TRUE
race,middle,QA_multiple_choice,cls,,knowledge-neutral reading comprehension,"revisit: define as comprehension, paragraph level?",GPT,,,TRUE
sciq,,QA_multiple_choice,cls,,,,,TRUE,TRUE,
social_i_qa,,QA_multiple_choice,cls,,cultural knowledge,metric differ by prompt: 4-way classification cast as binary ,,TRUE,TRUE,TRUE
super_glue,boolq,QA_multiple_choice,cls,,knowledge-? reading comprehension,,,TRUE,,TRUE
super_glue,copa,QA_multiple_choice,cls,,causal cognition,,,TRUE,,TRUE
super_glue,multirc,QA_multiple_choice,cls,,knowledge-? reading comprehension,F1 over all answer options. See paper p. 259 for defintion,,TRUE,,TRUE
wiki_hop,original,QA_multiple_choice,cls,,,,,TRUE,TRUE,
wiqa,,QA_multiple_choice,cls,,cause_and_effect,,,TRUE,TRUE,
circa,,QA_multiple_choice,cls,,pragmatics,revisit: problematic prompts,,,,TRUE
mc_taco,,QA_multiple_choice,cls,,temporal cognition,no train set; variable number of answer_chocies; eval in paper is over set of possible candidates;,,,,TRUE
piqa,,QA_multiple_choice,cls,,physical_cognition,revisit: not just other,GPT,,,TRUE
amazon_polarity,,sentiment,cls,,,,,TRUE,TRUE,
app_reviews,,sentiment,cls,,,,,TRUE,TRUE,
imdb,,sentiment,cls,,no dev set,,,TRUE,TRUE,
rotten_tomatoes,,sentiment,cls,,,,,TRUE,TRUE,
yelp_review_full,,sentiment,cls,,,no dev set,,TRUE,TRUE,
lambada,,story_completion,gen,,,revisit: story or cloze or coref? trivial cloze prompt; training set is just unlabeled corpora; GPT task,GPT,,,TRUE
hellaswag,,story_completion,cls,,,,GPT,,,TRUE
common_gen,,structure_to_text,gen,,,,,TRUE,TRUE,
wiki_bio,,structure_to_text,gen,,,,,TRUE,TRUE,
cnn_dailymail,3.0.0,summarization,gen,,,,,TRUE,TRUE,
gigaword,,summarization,gen,,,,,TRUE,TRUE,
multi_news,,summarization,gen,,,,CrossFit,,TRUE,
samsum,,summarization,gen,,,,CrossFit,,TRUE,
xsum,,summarization,gen,,,,,TRUE,TRUE,TRUE
ag_news,,topic_classification,cls,,,,,TRUE,TRUE,
dbpedia_14,,topic_classification,cls,,,,,TRUE,TRUE,
trec,,topic_classification,cls,,,,,TRUE,TRUE,
super_glue,wic,word_sense_disambiguation,cls,,lexical_knowledge,,,TRUE,,TRUE

==> scripts/PromptCite.csv <==
dataset,subset,template,uuid,reference,\cite ref
anli,,GPT-3 style,620aa3fc-d5eb-46f5-a1ee-4c754527aa97,"Same as reported in Figure G7 of the GPT-3 paper, except that there is no task identifying tokens like ""anli R1: "".",gpt3
anli,,based on the previous passage,9b613182-c6ab-4427-9221-3d68f6d62765,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
anli,,should assume,179eb863-3ece-4e6f-af0f-fcb46d997306,Webson & Pavlick 2021,webson-pavlick-2021
anli,,justified in saying,a850110d-f1a3-49b4-949a-d3bfe9f81344,Webson & Pavlick 2021,webson-pavlick-2021
anli,,can we infer,c4ed37ae-d7d7-4197-a725-ef2152fa3b1f,Webson & Pavlick 2021,webson-pavlick-2021
anli,,guaranteed true,ffa0a6f0-7186-4ccb-bb35-8b1affb747a0,Webson & Pavlick 2021,webson-pavlick-2021
anli,,MNLI crowdsource,0cc3ae39-3997-4686-8c93-5d51457efa1f,Adapted from Williams et al. 2018's instructions to crowdsourcing workers.,N18-1101
anli,,take the following as truth,bab86d5a-4f9c-40db-b619-a7b7d5cae681,Bers et al.,webson-pavlick-2021
anli,,guaranteed/possible/impossible,ca24b93a-6265-462f-b140-e329c03d94fa,Bers et al.,webson-pavlick-2021
anli,,always/sometimes/never,dbc68425-5c42-43ae-9748-70ce8c5a167e,Bers et al.,webson-pavlick-2021
anli,,consider always/sometimes/never,e6f32b9c-7e0b-474a-a0d2-e84d20c22aba,Bers et al.,webson-pavlick-2021
anli,,claim true/false/inconclusive,ec249357-e672-4e7d-b8b6-d97ed7d090c5,Bers et al.,webson-pavlick-2021
boolq,,Boolq GPT3,c746b16d-212d-4f1f-9988-9fee99584f25,Take from GPT3 - Figure G29,gpt3
drop,,DROP GPT3,ab58cc42-a558-4709-8a73-30194fcf9fa2,Prompt format from GPT3 - Table G20,gpt3
gigaword,,TLDR,90c34acf-2f42-4e66-98dc-7453f7e60e60,GPT-2 TLDR,radford2019language
hans,,GPT-3 style,e86994a7-2649-4535-acce-57e5aed8d390,Same as reported in Figure G31 of the GPT-3 paper.,gpt3
hans,,based on the previous passage,559dec8c-5ecc-4ff6-9765-7358e5b675d3,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
hans,,should assume,2084c370-6052-4840-89b6-b35ad70fdf31,Webson & Pavlick 2021,webson-pavlick-2021
hans,,guaranteed true,6ed3823e-5ebb-4398-8366-273047d970f0,Webson & Pavlick 2021,webson-pavlick-2021
hans,,justified in saying,d6fad9e1-d882-4d06-8f7f-ce400268df5f,Webson & Pavlick 2021,webson-pavlick-2021
hans,,can we infer,ffbc8068-e791-4277-b342-1d7e0e80f825,Webson & Pavlick 2021,webson-pavlick-2021
hans,,MNLI crowdsource,c5508a95-1f23-47b9-aed4-0eca8380f71b,Adapted from Williams et al. 2018's instructions to crowdsourcing workers.,N18-1101
multi_nli,,GPT-3 style,6c6d824a-89c8-48cc-a4b5-cab04d649117,"Same as reported in Figure G7 of the GPT-3 paper, except that there is no task identifying tokens like ""anli R1: "".",gpt3
multi_nli,,based on the previous passage,f1a17d8b-78fb-4300-bc13-8c4572a091fa,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
paws,labeled_swap,PAWS-ANLI GPT3,d9911dad-75fe-4506-9843-3a46ba5e49aa,ANLI prompt format from Table G7 in the GPT3 paper,gpt3
paws,labeled_swap,PAWS-ANLI GPT3-no-label,f0866713-c59a-4c5d-a307-95e80a935faa,ANLI prompt format from Table G7 in the GPT3 paper. Additionally added task information without any label.,gpt3
paws,labeled_final,PAWS-ANLI GPT3,d9911dad-75fe-4506-9843-3a46ba5e49be,ANLI prompt format from Table G7 in the GPT3 paper,gpt3
paws,labeled_final,PAWS-ANLI GPT3-no-label,f0866713-c59a-4c5d-a307-95e80a935f99,ANLI prompt format from Table G7 in the GPT3 paper. Additionally added task information without any label.,gpt3
paws,unlabeled_final,PAWS-ANLI GPT3,d9911dad-75fe-4506-9843-3a46ba5e49bb,ANLI prompt format from Table G7 in the GPT3 paper,gpt3
paws,unlabeled_final,PAWS-ANLI GPT3-no-label,f0866713-c59a-4c5d-a307-95e80a935fbb,ANLI prompt format from Table G7 in the GPT3 paper. Additionally added task information without any label.,gpt3
paws-x,en,PAWS-ANLI GPT3,d9911dad-75fe-4506-9843-3a46ba5e49dd,ANLI prompt format from Table G7 in the GPT3 paper,gpt3
paws-x,en,PAWS-ANLI GPT3-no-label,f0866713-c59a-4c5d-a307-95e80a935fdd,ANLI prompt format from Table G7 in the GPT3 paper. Additionally added task information without any label.,gpt3
snli,,GPT-3 style,4b15006d-48de-49e9-970c-6c4206fd4216,"Same as reported in Figure G7 of the GPT-3 paper, except that there is no task identifying tokens like ""anli R1: "".",gpt3
super_glue,wic,GPT-3-prompt,c3a0a5d8-cfe9-4a7f-8a3c-3c526e0ad0c6,Following table G32. https://arxiv.org/pdf/2005.14165.pdf,gpt3
super_glue,wic,GPT-3-prompt-with-label,d9e1db2a-ab0b-4621-bb41-01d5788d3873,Following table G32. https://arxiv.org/pdf/2005.14165.pdf add additional label,gpt3
super_glue,axg,GPT-3 style,626823f5-ff12-46d5-9e68-b2dc4bfe7cd4,Same as reported in Figure G31 of the GPT-3 paper.,gpt3
super_glue,wsc.fixed,GPT-3 Style,7d377293-d043-4b6c-8ec1-d61eaf14ec67,"Adapted from Figure G33, p. 59, Brown et al. 2020",gpt3
super_glue,cb,GPT-3 style,75db2bc2-3caa-4956-9653-13c7dd6255df,"Same as reported in Figure G7 of the GPT-3 paper, except that there is no task identifying tokens like ""anli R1: "".",gpt3
super_glue,axb,GPT-3 style,d965164b-fa96-41b5-8852-e0f6dfe5524e,Same as reported in Figure G31 of the GPT-3 paper.,gpt3
super_glue,rte,GPT-3 style,8fb1c6aa-20e9-438c-bece-c6af1c746449,Same as reported in Figure G31 of the GPT-3 paper.,gpt3
super_glue,boolq,GPT-3 Style,492f0f88-4370-46cd-839b-1de37a55aeda,"Same as Figure G29, p. 58 of the GPT-3 paper",gpt3
super_glue,axg,based on the previous passage,3b7a57e0-7733-4b21-9bed-a381fdc2415f,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
super_glue,wsc.fixed,does the pronoun refer to,212fb8b1-8436-4f64-8f37-a9094fe029f4,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,wsc.fixed,the pronoun refers to,aae24b54-c3a7-4f69-8b77-f6dc115988f8,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,cb,based on the previous passage,358860fd-61ad-45fd-92a6-a72ca9107ebc,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
super_glue,axb,based on the previous passage,d57550ef-2f67-46eb-98cb-432dd135be16,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
super_glue,rte,based on the previous passage,ed1f4b75-8826-4852-9bd6-aedf368678f5,Adapted from the BoolQ prompts in Schick & Schütze 2021.,schick-schutze-2021-just
super_glue,boolq,based on the following passage,9a1bf459-8047-437c-9def-f21e960429cc,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,boolq,based on the previous passage,b2b3cb60-d6e3-491c-a09a-8201e13e417e,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,multirc,is… a correct answer?,42d47df9-09de-4691-8e49-7cfadd636cdd,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,multirc,paragraph… question… is it… ?,59a2d847-27f3-4002-a125-cf9a291b3098,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,multirc,is the correct answer…,7d878b89-2774-429a-82fb-ac801379e3ae,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,copa,"C1 or C2? premise, so/because…",744047dc-1298-45a2-8d68-d67e3f834ded,Adapted from Perez et al. 2021 and Schick & Schütz 2021.,schick-schutze-2021-just
super_glue,axg,should assume,0f530aa8-b254-4687-8032-bab1a65610c0,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axg,guaranteed true,7e1439f6-d54d-43e6-bdc7-306ad5fd9203,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axg,justified in saying,d4a1dd92-e184-4843-bc1f-1f625c833249,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axg,can we infer,db13469f-7161-4670-8a59-8c1137d1fa8b,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,cb,can we infer,2e76cd0f-68ca-4f03-83ed-11cf15b25a84,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,cb,justified in saying,5c9b1fa9-93f0-4f82-b9e3-e0967e4d7260,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,cb,guaranteed true,8798b8a4-1f59-4c72-9c1b-3e3044a7462a,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,cb,should assume,e503b148-8e6c-43b5-9ed6-312794c54d9b,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axb,should assume,1ae41916-7b4d-4ef3-b414-bfadd95d67e2,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axb,justified in saying,1b2d6e85-a5a9-4d1b-9e3b-630b490c6a34,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axb,guaranteed true,908be561-caf4-4416-9fe9-9919c3998681,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,axb,can we infer,bae54ef5-c3be-4862-bdd4-a559ed04eb31,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,rte,guaranteed true,2d0d63da-ffcf-4f6e-941a-b8da922be43e,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,rte,can we infer,4163e6f1-1a83-4c73-b867-02eb7ac80316,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,rte,should assume,b8dc85c6-28b6-4340-979a-8e77c2a0dde8,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,rte,justified in saying,ee0ce095-122a-4509-bf0b-33d1495295f7,Webson & Pavlick 2021,webson-pavlick-2021
super_glue,wic,similar-sense,f934a96d-fe4d-4075-aa47-5595b9a604c7,"Following https://arxiv.org/abs/2105.11447, https://github.com/ethanjperez/true_few_shot/tree/main/templates.super_glue",DBLP:journals/corr/abs-2105-11447
super_glue,axg,MNLI crowdsource,e21f5367-0cc8-412d-b8d9-78548438a384,Adapted from Williams et al. 2018's instructions to crowdsourcing workers.,N18-1101
super_glue,cb,claim true/false/inconclusive,3f43a599-ffdb-490e-8952-c0ce41dd4621,Bers et al.,webson-pavlick-2021
super_glue,cb,always/sometimes/never,6b0c6191-183d-4731-8050-ab17c909335c,Bers et al.,webson-pavlick-2021
super_glue,cb,consider always/sometimes/never,87237a07-7cce-470a-80ac-3e5e3a5283ba,Bers et al.,webson-pavlick-2021
super_glue,cb,guaranteed/possible/impossible,90ab1002-093c-4e54-b48f-626655e36b65,Bers et al.,webson-pavlick-2021
super_glue,cb,MNLI crowdsource,bee62bfa-5307-4e1c-97b2-2ad2f7bcb179,Adapted from Williams et al. 2018's instructions to crowdsourcing workers.,N18-1101
super_glue,cb,take the following as truth,ea56b7f3-6e07-45bc-b619-c527eac4a41b,Bers et al.,webson-pavlick-2021
super_glue,axb,MNLI crowdsource,552d6c20-ab5b-462f-b5fb-3c7b80c78dcc,Adapted from Williams et al. 2018's instructions to crowdsourcing workers.,N18-1101
super_glue,rte,MNLI crowdsource,2b52a83c-0021-41fe-b44c-5aaa076d71a2,Adapted from Williams et al. 2018's instructions to crowdsourcing workers.,N18-1101
xnli,en,ANLI GPT3,d9e13133-267e-46c4-afad-c2379dcc5272,ANLI prompt format from Table G7 in the GPT3 paper,gpt3
xnli,en,Label binarization contraposition,c62a3048-018e-4d93-bc46-645f3f763ee6,Inspired from https://arxiv.org/pdf/1902.01007.pdf Section 4 - Implementation and evaluation,DBLP:journals/corr/abs-1902-01007
xnli,en,Label binarization,dd4276e6-aebd-44a3-b3cf-baf8a4c237f0,"Grouping ""neutral"" and ""contradiction"" as a single label following https://arxiv.org/pdf/1902.01007.pdf Section 4 - Implementation and evaluation",DBLP:journals/corr/abs-1902-01007
xsum,,DOC_tldr,d878b768-9da2-4d9d-9517-1edcca3b1b26,GPT-2 TLDR,radford2019language
xsum,,DOC_how_would_you_rephrase_few_words,3d388a1e-3361-407b-baa7-61397cc58382,http://gptprompts.wikidot.com/prompt:summarization,wikidotgpt
xsum,,college_roommate_asked_DOC_so_I_recap,4cfe4126-b9f5-44eb-8a98-973987c5f32e,http://gptprompts.wikidot.com/prompt:summarization,wikidotgpt
xsum,,DOC_boils_down_to_simple_idea_that,57a7a3f1-91f8-4f4b-b72d-745d7cb7b1e3,http://gptprompts.wikidot.com/prompt:summarization,wikidotgpt
zest,,gpt3instruct_format,7425232a-9880-428c-9ddc-4070e50e22cc,Template format from GPT3 instruct,gpt3
zest,,gpt3instruct_format_with_domain,bdaf4f8a-2344-4e46-a52b-2045a080a4b2,Template format from GPT3 instruct with the question's domain,gpt3

==> scripts/gpt3.csv <==
,name,metric,split,val,exp,sizeorder,paper
0,HellaSwag-acc,acc,dev,33.7,Small,0,GPT3
1,HellaSwag-acc,acc,dev,43.6,Med,1,GPT3
2,HellaSwag-acc,acc,dev,51.0,Large,2,GPT3
3,HellaSwag-acc,acc,dev,54.7,XL,3,GPT3
4,HellaSwag-acc,acc,dev,62.8,2.7B,4,GPT3
5,HellaSwag-acc,acc,dev,67.4,6.7B,5,GPT3
6,HellaSwag-acc,acc,dev,70.9,13B,6,GPT3
7,HellaSwag-acc,acc,dev,78.9,175B,7,GPT3
8,LAMBADA-acc,acc,test,42.7,Small,0,GPT3
9,LAMBADA-acc,acc,test,54.3,Med,1,GPT3
10,LAMBADA-acc,acc,test,60.4,Large,2,GPT3
11,LAMBADA-acc,acc,test,63.6,XL,3,GPT3
12,LAMBADA-acc,acc,test,67.1,2.7B,4,GPT3
13,LAMBADA-acc,acc,test,70.3,6.7B,5,GPT3
14,LAMBADA-acc,acc,test,72.5,13B,6,GPT3
15,LAMBADA-acc,acc,test,76.2,175B,7,GPT3
16,LAMBADA-ppl,ppl,test,18.6,Small,0,GPT3
17,LAMBADA-ppl,ppl,test,9.09,Med,1,GPT3
18,LAMBADA-ppl,ppl,test,6.53,Large,2,GPT3
19,LAMBADA-ppl,ppl,test,5.44,XL,3,GPT3
20,LAMBADA-ppl,ppl,test,4.6,2.7B,4,GPT3
21,LAMBADA-ppl,ppl,test,4.0,6.7B,5,GPT3
22,LAMBADA-ppl,ppl,test,3.56,13B,6,GPT3
23,LAMBADA-ppl,ppl,test,3.0,175B,7,GPT3
24,StoryCloze-acc,acc,test,63.3,Small,0,GPT3
25,StoryCloze-acc,acc,test,68.5,Med,1,GPT3
26,StoryCloze-acc,acc,test,72.4,Large,2,GPT3
27,StoryCloze-acc,acc,test,73.4,XL,3,GPT3
28,StoryCloze-acc,acc,test,77.2,2.7B,4,GPT3
29,StoryCloze-acc,acc,test,77.7,6.7B,5,GPT3
30,StoryCloze-acc,acc,test,79.5,13B,6,GPT3
31,StoryCloze-acc,acc,test,83.2,175B,7,GPT3
32,NQs-acc,acc,test,0.64,Small,0,GPT3
33,NQs-acc,acc,test,1.75,Med,1,GPT3
34,NQs-acc,acc,test,2.71,Large,2,GPT3
35,NQs-acc,acc,test,4.4,XL,3,GPT3
36,NQs-acc,acc,test,6.01,2.7B,4,GPT3
37,NQs-acc,acc,test,5.79,6.7B,5,GPT3
38,NQs-acc,acc,test,7.84,13B,6,GPT3
39,NQs-acc,acc,test,14.6,175B,7,GPT3
40,TriviaQA-acc,acc,dev,4.15,Small,0,GPT3
41,TriviaQA-acc,acc,dev,7.61,Med,1,GPT3
42,TriviaQA-acc,acc,dev,14.0,Large,2,GPT3
43,TriviaQA-acc,acc,dev,19.7,XL,3,GPT3
44,TriviaQA-acc,acc,dev,31.3,2.7B,4,GPT3
45,TriviaQA-acc,acc,dev,38.7,6.7B,5,GPT3
46,TriviaQA-acc,acc,dev,41.8,13B,6,GPT3
47,TriviaQA-acc,acc,dev,64.3,175B,7,GPT3
48,WebQs-acc,acc,test,1.77,Small,0,GPT3
49,WebQs-acc,acc,test,3.2,Med,1,GPT3
50,WebQs-acc,acc,test,4.33,Large,2,GPT3
51,WebQs-acc,acc,test,4.63,XL,3,GPT3
52,WebQs-acc,acc,test,7.92,2.7B,4,GPT3
53,WebQs-acc,acc,test,7.73,6.7B,5,GPT3
54,WebQs-acc,acc,test,8.22,13B,6,GPT3
55,WebQs-acc,acc,test,14.4,175B,7,GPT3
56,Winograd-acc,acc,test,66.3,Small,0,GPT3
57,Winograd-acc,acc,test,72.9,Med,1,GPT3
58,Winograd-acc,acc,test,74.7,Large,2,GPT3
59,Winograd-acc,acc,test,76.9,XL,3,GPT3
60,Winograd-acc,acc,test,82.4,2.7B,4,GPT3
61,Winograd-acc,acc,test,85.7,6.7B,5,GPT3
62,Winograd-acc,acc,test,87.9,13B,6,GPT3
63,Winograd-acc,acc,test,88.3,175B,7,GPT3
64,Winogrande-acc,acc,dev,52.0,Small,0,GPT3
65,Winogrande-acc,acc,dev,52.1,Med,1,GPT3
66,Winogrande-acc,acc,dev,57.4,Large,2,GPT3
67,Winogrande-acc,acc,dev,58.7,XL,3,GPT3
68,Winogrande-acc,acc,dev,62.3,2.7B,4,GPT3
69,Winogrande-acc,acc,dev,64.5,6.7B,5,GPT3
70,Winogrande-acc,acc,dev,67.9,13B,6,GPT3
71,Winogrande-acc,acc,dev,70.2,175B,7,GPT3
72,PIQA-acc,acc,dev,64.6,Small,0,GPT3
73,PIQA-acc,acc,dev,70.2,Med,1,GPT3
74,PIQA-acc,acc,dev,72.9,Large,2,GPT3
75,PIQA-acc,acc,dev,75.1,XL,3,GPT3
76,PIQA-acc,acc,dev,75.6,2.7B,4,GPT3
77,PIQA-acc,acc,dev,78.0,6.7B,5,GPT3
78,PIQA-acc,acc,dev,78.5,13B,6,GPT3
79,PIQA-acc,acc,dev,81.0,175B,7,GPT3
80,ARC (Challenge)-acc,acc,test,26.6,Small,0,GPT3
81,ARC (Challenge)-acc,acc,test,29.5,Med,1,GPT3
82,ARC (Challenge)-acc,acc,test,31.8,Large,2,GPT3
83,ARC (Challenge)-acc,acc,test,35.5,XL,3,GPT3
84,ARC (Challenge)-acc,acc,test,38.0,2.7B,4,GPT3
85,ARC (Challenge)-acc,acc,test,41.4,6.7B,5,GPT3
86,ARC (Challenge)-acc,acc,test,43.7,13B,6,GPT3
87,ARC (Challenge)-acc,acc,test,51.4,175B,7,GPT3
88,ARC (Easy)-acc,acc,test,43.6,Small,0,GPT3
89,ARC (Easy)-acc,acc,test,46.5,Med,1,GPT3
90,ARC (Easy)-acc,acc,test,53.0,Large,2,GPT3
91,ARC (Easy)-acc,acc,test,53.8,XL,3,GPT3
92,ARC (Easy)-acc,acc,test,58.2,2.7B,4,GPT3
93,ARC (Easy)-acc,acc,test,60.2,6.7B,5,GPT3
94,ARC (Easy)-acc,acc,test,63.8,13B,6,GPT3
95,ARC (Easy)-acc,acc,test,68.8,175B,7,GPT3
96,OpenBookQA-acc,acc,test,35.6,Small,0,GPT3
97,OpenBookQA-acc,acc,test,43.2,Med,1,GPT3
98,OpenBookQA-acc,acc,test,45.2,Large,2,GPT3
99,OpenBookQA-acc,acc,test,46.8,XL,3,GPT3
100,OpenBookQA-acc,acc,test,53.0,2.7B,4,GPT3
101,OpenBookQA-acc,acc,test,50.4,6.7B,5,GPT3
102,OpenBookQA-acc,acc,test,55.6,13B,6,GPT3
103,OpenBookQA-acc,acc,test,57.6,175B,7,GPT3
104,Quac-f1,f1,dev,21.2,Small,0,GPT3
105,Quac-f1,f1,dev,26.8,Med,1,GPT3
106,Quac-f1,f1,dev,31.0,Large,2,GPT3
107,Quac-f1,f1,dev,30.1,XL,3,GPT3
108,Quac-f1,f1,dev,34.7,2.7B,4,GPT3
109,Quac-f1,f1,dev,36.1,6.7B,5,GPT3
110,Quac-f1,f1,dev,38.4,13B,6,GPT3
111,Quac-f1,f1,dev,41.5,175B,7,GPT3
112,RACE-h-acc,acc,test,35.2,Small,0,GPT3
113,RACE-h-acc,acc,test,37.9,Med,1,GPT3
114,RACE-h-acc,acc,test,40.1,Large,2,GPT3
115,RACE-h-acc,acc,test,40.9,XL,3,GPT3
116,RACE-h-acc,acc,test,42.4,2.7B,4,GPT3
117,RACE-h-acc,acc,test,44.1,6.7B,5,GPT3
118,RACE-h-acc,acc,test,44.6,13B,6,GPT3
119,RACE-h-acc,acc,test,45.5,175B,7,GPT3
120,RACE-m-acc,acc,test,42.1,Small,0,GPT3
121,RACE-m-acc,acc,test,47.2,Med,1,GPT3
122,RACE-m-acc,acc,test,52.1,Large,2,GPT3
123,RACE-m-acc,acc,test,52.3,XL,3,GPT3
124,RACE-m-acc,acc,test,54.7,2.7B,4,GPT3
125,RACE-m-acc,acc,test,54.4,6.7B,5,GPT3
126,RACE-m-acc,acc,test,56.7,13B,6,GPT3
127,RACE-m-acc,acc,test,58.4,175B,7,GPT3
128,SQuADv2-em,em,dev,22.6,Small,0,GPT3
129,SQuADv2-em,em,dev,32.8,Med,1,GPT3
130,SQuADv2-em,em,dev,33.9,Large,2,GPT3
131,SQuADv2-em,em,dev,43.1,XL,3,GPT3
132,SQuADv2-em,em,dev,43.6,2.7B,4,GPT3
133,SQuADv2-em,em,dev,45.4,6.7B,5,GPT3
134,SQuADv2-em,em,dev,49.0,13B,6,GPT3
135,SQuADv2-em,em,dev,52.6,175B,7,GPT3
136,SQuADv2-f1,f1,dev,28.3,Small,0,GPT3
137,SQuADv2-f1,f1,dev,40.2,Med,1,GPT3
138,SQuADv2-f1,f1,dev,41.4,Large,2,GPT3
139,SQuADv2-f1,f1,dev,50.3,XL,3,GPT3
140,SQuADv2-f1,f1,dev,51.0,2.7B,4,GPT3
141,SQuADv2-f1,f1,dev,52.7,6.7B,5,GPT3
142,SQuADv2-f1,f1,dev,56.3,13B,6,GPT3
143,SQuADv2-f1,f1,dev,59.5,175B,7,GPT3
144,CoQA-f1,f1,dev,34.5,Small,0,GPT3
145,CoQA-f1,f1,dev,55.0,Med,1,GPT3
146,CoQA-f1,f1,dev,61.8,Large,2,GPT3
147,CoQA-f1,f1,dev,65.3,XL,3,GPT3
148,CoQA-f1,f1,dev,71.1,2.7B,4,GPT3
149,CoQA-f1,f1,dev,72.8,6.7B,5,GPT3
150,CoQA-f1,f1,dev,76.3,13B,6,GPT3
151,CoQA-f1,f1,dev,81.5,175B,7,GPT3
152,DROP-f1,f1,dev,9.4,Small,0,GPT3
153,DROP-f1,f1,dev,13.6,Med,1,GPT3
154,DROP-f1,f1,dev,14.4,Large,2,GPT3
155,DROP-f1,f1,dev,16.4,XL,3,GPT3
156,DROP-f1,f1,dev,19.7,2.7B,4,GPT3
157,DROP-f1,f1,dev,17.0,6.7B,5,GPT3
158,DROP-f1,f1,dev,24.0,13B,6,GPT3
159,DROP-f1,f1,dev,23.6,175B,7,GPT3
160,BoolQ-acc,acc,dev,49.7,Small,0,GPT3
161,BoolQ-acc,acc,dev,60.3,Med,1,GPT3
162,BoolQ-acc,acc,dev,58.9,Large,2,GPT3
163,BoolQ-acc,acc,dev,62.4,XL,3,GPT3
164,BoolQ-acc,acc,dev,67.1,2.7B,4,GPT3
165,BoolQ-acc,acc,dev,65.4,6.7B,5,GPT3
166,BoolQ-acc,acc,dev,66.2,13B,6,GPT3
167,BoolQ-acc,acc,dev,60.5,175B,7,GPT3
168,CB-acc,acc,dev,0.0,Small,0,GPT3
169,CB-acc,acc,dev,32.1,Med,1,GPT3
170,CB-acc,acc,dev,8.93,Large,2,GPT3
171,CB-acc,acc,dev,19.6,XL,3,GPT3
172,CB-acc,acc,dev,19.6,2.7B,4,GPT3
173,CB-acc,acc,dev,28.6,6.7B,5,GPT3
174,CB-acc,acc,dev,19.6,13B,6,GPT3
175,CB-acc,acc,dev,46.4,175B,7,GPT3
176,CB-f1,f1,dev,0.0,Small,0,GPT3
177,CB-f1,f1,dev,29.3,Med,1,GPT3
178,CB-f1,f1,dev,11.4,Large,2,GPT3
179,CB-f1,f1,dev,17.4,XL,3,GPT3
180,CB-f1,f1,dev,22.4,2.7B,4,GPT3
181,CB-f1,f1,dev,25.1,6.7B,5,GPT3
182,CB-f1,f1,dev,20.3,13B,6,GPT3
183,CB-f1,f1,dev,42.8,175B,7,GPT3
184,Copa-acc,acc,dev,66.0,Small,0,GPT3
185,Copa-acc,acc,dev,68.0,Med,1,GPT3
186,Copa-acc,acc,dev,73.0,Large,2,GPT3
187,Copa-acc,acc,dev,77.0,XL,3,GPT3
188,Copa-acc,acc,dev,76.0,2.7B,4,GPT3
189,Copa-acc,acc,dev,80.0,6.7B,5,GPT3
190,Copa-acc,acc,dev,84.0,13B,6,GPT3
191,Copa-acc,acc,dev,91.0,175B,7,GPT3
192,RTE-acc,acc,dev,47.7,Small,0,GPT3
193,RTE-acc,acc,dev,49.8,Med,1,GPT3
194,RTE-acc,acc,dev,48.4,Large,2,GPT3
195,RTE-acc,acc,dev,56.0,XL,3,GPT3
196,RTE-acc,acc,dev,46.6,2.7B,4,GPT3
197,RTE-acc,acc,dev,55.2,6.7B,5,GPT3
198,RTE-acc,acc,dev,62.8,13B,6,GPT3
199,RTE-acc,acc,dev,63.5,175B,7,GPT3
200,WiC-acc,acc,dev,0.0,Small,0,GPT3
201,WiC-acc,acc,dev,0.0,Med,1,GPT3
202,WiC-acc,acc,dev,0.0,Large,2,GPT3
203,WiC-acc,acc,dev,0.0,XL,3,GPT3
204,WiC-acc,acc,dev,0.0,2.7B,4,GPT3
205,WiC-acc,acc,dev,0.0,6.7B,5,GPT3
206,WiC-acc,acc,dev,0.0,13B,6,GPT3
207,WiC-acc,acc,dev,0.0,175B,7,GPT3
208,WSC-acc,acc,dev,59.6,Small,0,GPT3
209,WSC-acc,acc,dev,56.7,Med,1,GPT3
210,WSC-acc,acc,dev,65.4,Large,2,GPT3
211,WSC-acc,acc,dev,61.5,XL,3,GPT3
212,WSC-acc,acc,dev,66.3,2.7B,4,GPT3
213,WSC-acc,acc,dev,60.6,6.7B,5,GPT3
214,WSC-acc,acc,dev,64.4,13B,6,GPT3
215,WSC-acc,acc,dev,65.4,175B,7,GPT3
216,MultiRC-acc,acc,dev,4.72,Small,0,GPT3
217,MultiRC-acc,acc,dev,9.65,Med,1,GPT3
218,MultiRC-acc,acc,dev,12.3,Large,2,GPT3
219,MultiRC-acc,acc,dev,13.6,XL,3,GPT3
220,MultiRC-acc,acc,dev,14.3,2.7B,4,GPT3
221,MultiRC-acc,acc,dev,18.4,6.7B,5,GPT3
222,MultiRC-acc,acc,dev,24.2,13B,6,GPT3
223,MultiRC-acc,acc,dev,27.6,175B,7,GPT3
224,MultiRC-f1a,f1a,dev,57.0,Small,0,GPT3
225,MultiRC-f1a,f1a,dev,59.7,Med,1,GPT3
226,MultiRC-f1a,f1a,dev,60.4,Large,2,GPT3
227,MultiRC-f1a,f1a,dev,59.9,XL,3,GPT3
228,MultiRC-f1a,f1a,dev,60.0,2.7B,4,GPT3
229,MultiRC-f1a,f1a,dev,64.5,6.7B,5,GPT3
230,MultiRC-f1a,f1a,dev,71.4,13B,6,GPT3
231,MultiRC-f1a,f1a,dev,72.9,175B,7,GPT3
232,ReCoRD-acc,acc,dev,70.8,Small,0,GPT3
233,ReCoRD-acc,acc,dev,78.5,Med,1,GPT3
234,ReCoRD-acc,acc,dev,82.1,Large,2,GPT3
235,ReCoRD-acc,acc,dev,84.1,XL,3,GPT3
236,ReCoRD-acc,acc,dev,86.2,2.7B,4,GPT3
237,ReCoRD-acc,acc,dev,88.6,6.7B,5,GPT3
238,ReCoRD-acc,acc,dev,89.0,13B,6,GPT3
239,ReCoRD-acc,acc,dev,90.2,175B,7,GPT3
240,ReCoRD-f1,f1,dev,71.9,Small,0,GPT3
241,ReCoRD-f1,f1,dev,79.2,Med,1,GPT3
242,ReCoRD-f1,f1,dev,82.8,Large,2,GPT3
243,ReCoRD-f1,f1,dev,85.2,XL,3,GPT3
244,ReCoRD-f1,f1,dev,87.3,2.7B,4,GPT3
245,ReCoRD-f1,f1,dev,89.5,6.7B,5,GPT3
246,ReCoRD-f1,f1,dev,90.4,13B,6,GPT3
247,ReCoRD-f1,f1,dev,91.0,175B,7,GPT3
248,SuperGLUE-average,average,dev,40.6,Small,0,GPT3
249,SuperGLUE-average,average,dev,47.4,Med,1,GPT3
250,SuperGLUE-average,average,dev,46.8,Large,2,GPT3
251,SuperGLUE-average,average,dev,49.6,XL,3,GPT3
252,SuperGLUE-average,average,dev,50.1,2.7B,4,GPT3
253,SuperGLUE-average,average,dev,52.3,6.7B,5,GPT3
254,SuperGLUE-average,average,dev,54.4,13B,6,GPT3
255,SuperGLUE-average,average,dev,58.2,175B,7,GPT3
256,ANLI R1-acc,acc,test,33.4,Small,0,GPT3
257,ANLI R1-acc,acc,test,34.2,Med,1,GPT3
258,ANLI R1-acc,acc,test,33.4,Large,2,GPT3
259,ANLI R1-acc,acc,test,33.4,XL,3,GPT3
260,ANLI R1-acc,acc,test,34.2,2.7B,4,GPT3
261,ANLI R1-acc,acc,test,32.3,6.7B,5,GPT3
262,ANLI R1-acc,acc,test,33.2,13B,6,GPT3
263,ANLI R1-acc,acc,test,34.6,175B,7,GPT3
264,ANLI R2-acc,acc,test,33.2,Small,0,GPT3
265,ANLI R2-acc,acc,test,31.9,Med,1,GPT3
266,ANLI R2-acc,acc,test,33.3,Large,2,GPT3
267,ANLI R2-acc,acc,test,33.3,XL,3,GPT3
268,ANLI R2-acc,acc,test,33.8,2.7B,4,GPT3
269,ANLI R2-acc,acc,test,33.5,6.7B,5,GPT3
270,ANLI R2-acc,acc,test,33.5,13B,6,GPT3
271,ANLI R2-acc,acc,test,35.4,175B,7,GPT3
272,ANLI R3-acc,acc,test,33.6,Small,0,GPT3
273,ANLI R3-acc,acc,test,34.0,Med,1,GPT3
274,ANLI R3-acc,acc,test,33.8,Large,2,GPT3
275,ANLI R3-acc,acc,test,33.4,XL,3,GPT3
276,ANLI R3-acc,acc,test,35.3,2.7B,4,GPT3
277,ANLI R3-acc,acc,test,34.8,6.7B,5,GPT3
278,ANLI R3-acc,acc,test,34.4,13B,6,GPT3
279,ANLI R3-acc,acc,test,34.5,175B,7,GPT3
280,2D+-acc,acc,n/a,0.7,Small,0,GPT3
281,2D+-acc,acc,n/a,0.65,Med,1,GPT3
282,2D+-acc,acc,n/a,0.7,Large,2,GPT3
283,2D+-acc,acc,n/a,0.85,XL,3,GPT3
284,2D+-acc,acc,n/a,1.1,2.7B,4,GPT3
285,2D+-acc,acc,n/a,2.54,6.7B,5,GPT3
286,2D+-acc,acc,n/a,15.4,13B,6,GPT3
287,2D+-acc,acc,n/a,76.9,175B,7,GPT3
288,2D--acc,acc,n/a,1.25,Small,0,GPT3
289,2D--acc,acc,n/a,1.25,Med,1,GPT3
290,2D--acc,acc,n/a,1.25,Large,2,GPT3
291,2D--acc,acc,n/a,1.25,XL,3,GPT3
292,2D--acc,acc,n/a,1.6,2.7B,4,GPT3
293,2D--acc,acc,n/a,7.6,6.7B,5,GPT3
294,2D--acc,acc,n/a,12.6,13B,6,GPT3
295,2D--acc,acc,n/a,58.0,175B,7,GPT3
296,3D+-acc,acc,n/a,0.1,Small,0,GPT3
297,3D+-acc,acc,n/a,0.1,Med,1,GPT3
298,3D+-acc,acc,n/a,0.05,Large,2,GPT3
299,3D+-acc,acc,n/a,0.1,XL,3,GPT3
300,3D+-acc,acc,n/a,0.1,2.7B,4,GPT3
301,3D+-acc,acc,n/a,0.25,6.7B,5,GPT3
302,3D+-acc,acc,n/a,1.4,13B,6,GPT3
303,3D+-acc,acc,n/a,34.2,175B,7,GPT3
304,3D--acc,acc,n/a,0.05,Small,0,GPT3
305,3D--acc,acc,n/a,0.05,Med,1,GPT3
306,3D--acc,acc,n/a,0.05,Large,2,GPT3
307,3D--acc,acc,n/a,0.05,XL,3,GPT3
308,3D--acc,acc,n/a,0.05,2.7B,4,GPT3
309,3D--acc,acc,n/a,0.45,6.7B,5,GPT3
310,3D--acc,acc,n/a,1.35,13B,6,GPT3
311,3D--acc,acc,n/a,48.3,175B,7,GPT3
312,4D+-acc,acc,n/a,0.05,Small,0,GPT3
313,4D+-acc,acc,n/a,0.05,Med,1,GPT3
314,4D+-acc,acc,n/a,0.0,Large,2,GPT3
315,4D+-acc,acc,n/a,0.0,XL,3,GPT3
316,4D+-acc,acc,n/a,0.05,2.7B,4,GPT3
317,4D+-acc,acc,n/a,0.05,6.7B,5,GPT3
318,4D+-acc,acc,n/a,0.15,13B,6,GPT3
319,4D+-acc,acc,n/a,4.0,175B,7,GPT3
320,4D--acc,acc,n/a,0.0,Small,0,GPT3
321,4D--acc,acc,n/a,0.0,Med,1,GPT3
322,4D--acc,acc,n/a,0.0,Large,2,GPT3
323,4D--acc,acc,n/a,0.0,XL,3,GPT3
324,4D--acc,acc,n/a,0.0,2.7B,4,GPT3
325,4D--acc,acc,n/a,0.0,6.7B,5,GPT3
326,4D--acc,acc,n/a,0.1,13B,6,GPT3
327,4D--acc,acc,n/a,7.5,175B,7,GPT3
328,5D+-acc,acc,n/a,0.0,Small,0,GPT3
329,5D+-acc,acc,n/a,0.0,Med,1,GPT3
330,5D+-acc,acc,n/a,0.0,Large,2,GPT3
331,5D+-acc,acc,n/a,0.0,XL,3,GPT3
332,5D+-acc,acc,n/a,0.0,2.7B,4,GPT3
333,5D+-acc,acc,n/a,0.0,6.7B,5,GPT3
334,5D+-acc,acc,n/a,0.0,13B,6,GPT3
335,5D+-acc,acc,n/a,0.65,175B,7,GPT3
336,5D--acc,acc,n/a,0.0,Small,0,GPT3
337,5D--acc,acc,n/a,0.0,Med,1,GPT3
338,5D--acc,acc,n/a,0.0,Large,2,GPT3
339,5D--acc,acc,n/a,0.0,XL,3,GPT3
340,5D--acc,acc,n/a,0.0,2.7B,4,GPT3
341,5D--acc,acc,n/a,0.0,6.7B,5,GPT3
342,5D--acc,acc,n/a,0.0,13B,6,GPT3
343,5D--acc,acc,n/a,0.8,175B,7,GPT3
344,2Dx-acc,acc,n/a,2.2,Small,0,GPT3
345,2Dx-acc,acc,n/a,2.25,Med,1,GPT3
346,2Dx-acc,acc,n/a,2.65,Large,2,GPT3
347,2Dx-acc,acc,n/a,2.1,XL,3,GPT3
348,2Dx-acc,acc,n/a,2.55,2.7B,4,GPT3
349,2Dx-acc,acc,n/a,5.8,6.7B,5,GPT3
350,2Dx-acc,acc,n/a,6.15,13B,6,GPT3
351,2Dx-acc,acc,n/a,19.8,175B,7,GPT3
352,1DC-acc,acc,n/a,1.25,Small,0,GPT3
353,1DC-acc,acc,n/a,2.95,Med,1,GPT3
354,1DC-acc,acc,n/a,2.75,Large,2,GPT3
355,1DC-acc,acc,n/a,0.05,XL,3,GPT3
356,1DC-acc,acc,n/a,0.3,2.7B,4,GPT3
357,1DC-acc,acc,n/a,2.35,6.7B,5,GPT3
358,1DC-acc,acc,n/a,0.75,13B,6,GPT3
359,1DC-acc,acc,n/a,9.75,175B,7,GPT3
360,Cycled Letters-acc,acc,n/a,0.62,Small,0,GPT3
361,Cycled Letters-acc,acc,n/a,0.71,Med,1,GPT3
362,Cycled Letters-acc,acc,n/a,2.85,Large,2,GPT3
363,Cycled Letters-acc,acc,n/a,0.0,XL,3,GPT3
364,Cycled Letters-acc,acc,n/a,0.63,2.7B,4,GPT3
365,Cycled Letters-acc,acc,n/a,1.35,6.7B,5,GPT3
366,Cycled Letters-acc,acc,n/a,2.58,13B,6,GPT3
367,Cycled Letters-acc,acc,n/a,3.66,175B,7,GPT3
368,Anagrams 1-acc,acc,n/a,0.1,Small,0,GPT3
369,Anagrams 1-acc,acc,n/a,0.14,Med,1,GPT3
370,Anagrams 1-acc,acc,n/a,0.4,Large,2,GPT3
371,Anagrams 1-acc,acc,n/a,0.0,XL,3,GPT3
372,Anagrams 1-acc,acc,n/a,0.27,2.7B,4,GPT3
373,Anagrams 1-acc,acc,n/a,0.69,6.7B,5,GPT3
374,Anagrams 1-acc,acc,n/a,1.16,13B,6,GPT3
375,Anagrams 1-acc,acc,n/a,2.28,175B,7,GPT3
376,Anagrams 2-acc,acc,n/a,0.81,Small,0,GPT3
377,Anagrams 2-acc,acc,n/a,1.21,Med,1,GPT3
378,Anagrams 2-acc,acc,n/a,2.69,Large,2,GPT3
379,Anagrams 2-acc,acc,n/a,0.01,XL,3,GPT3
380,Anagrams 2-acc,acc,n/a,1.71,2.7B,4,GPT3
381,Anagrams 2-acc,acc,n/a,3.75,6.7B,5,GPT3
382,Anagrams 2-acc,acc,n/a,4.53,13B,6,GPT3
383,Anagrams 2-acc,acc,n/a,8.91,175B,7,GPT3
384,Symbol Insertion-acc,acc,n/a,0.0,Small,0,GPT3
385,Symbol Insertion-acc,acc,n/a,0.0,Med,1,GPT3
386,Symbol Insertion-acc,acc,n/a,0.1,Large,2,GPT3
387,Symbol Insertion-acc,acc,n/a,0.0,XL,3,GPT3
388,Symbol Insertion-acc,acc,n/a,0.05,2.7B,4,GPT3
389,Symbol Insertion-acc,acc,n/a,0.42,6.7B,5,GPT3
390,Symbol Insertion-acc,acc,n/a,0.89,13B,6,GPT3
391,Symbol Insertion-acc,acc,n/a,8.26,175B,7,GPT3
392,Reversed Words-acc,acc,n/a,0.0,Small,0,GPT3
393,Reversed Words-acc,acc,n/a,0.01,Med,1,GPT3
394,Reversed Words-acc,acc,n/a,0.01,Large,2,GPT3
395,Reversed Words-acc,acc,n/a,0.01,XL,3,GPT3
396,Reversed Words-acc,acc,n/a,0.02,2.7B,4,GPT3
397,Reversed Words-acc,acc,n/a,0.03,6.7B,5,GPT3
398,Reversed Words-acc,acc,n/a,0.03,13B,6,GPT3
399,Reversed Words-acc,acc,n/a,0.09,175B,7,GPT3
400,SAT Analogies-acc,acc,n/a,35.6,Small,0,GPT3
401,SAT Analogies-acc,acc,n/a,39.0,Med,1,GPT3
402,SAT Analogies-acc,acc,n/a,45.2,Large,2,GPT3
403,SAT Analogies-acc,acc,n/a,44.1,XL,3,GPT3
404,SAT Analogies-acc,acc,n/a,50.0,2.7B,4,GPT3
405,SAT Analogies-acc,acc,n/a,49.2,6.7B,5,GPT3
406,SAT Analogies-acc,acc,n/a,52.7,13B,6,GPT3
407,SAT Analogies-acc,acc,n/a,53.7,175B,7,GPT3

